A power law decay evolution scenario for polluted single white dwarfs

Planetary systems can survive the stellar evolution, as evidenced by the atmospheric metal pollution and dusty disks of single white dwarfs. Recent observations show that 1 to 4 percent of single white dwarfs are accompanied by dusty disks, while the occurrence rate of metal pollution is about 25 to 50 percent . The dusty disks and metal pollution have been associated with accretion of remnant planetary systems around white dwarfs, yet the relation between these two phenomena is still unclear. Here we suggest an evolutionary scenario to link the two observational phenomena. By analyzing a sample of metal polluted white dwarfs, we find that the mass accretion rate onto the white dwarf generally follows a broken power law decay, which matches well with the theoretical prediction, if assuming dust accretion is primarily driven by Poynting-Robertson drag and the dust source is primarily delivered via dynamically falling asteroids perturbed by a Jovian planet. The presence of disks is mainly at the early stage (about 0.1 to 0.7 billion years) of the whole process of metal pollution, which is detectable until about 8 billion years, naturally explaining the fraction (about 2-16 percent) of metal-polluted white dwarfs having dusty disks. The success of this scenario also implies that the configuration of an asteroid belt with an outer gas giant might be common around stars of several solar masses.

==> Sample.csv <==
name,SpT,T_eff(K),eT_eff(K),t_cool(Gyr),et_cool(Gyr),lg[\dotM_Z(g/s)],elg[\dotM_Z(g/s)],Reference
WD 0002+729,DBZ,13800,380,0.39,0.03,7.7,0.16,1
WD 0003+000,DZ,7970,190,1.2,0.08,7.3,0.08,6
WD 0032-175,DAZ,9200,168,0.81,0.04,6.6,0.26,1
WD 0033-114,DZ,7280,70,1.5,0.01,7.6,0.11,3
WD 0038+149,DZ,7770,170,1.3,0.08,6.2,0.17,6
WD 0046+051,DZ,6200,240,3.45,0.38,6.2,0.1,1
WD 0047+190,DAZ,16600,674,0.1,0.02,8.6,0.22,2
WD 0056+000,DZ,10400,420,0.6,0.07,7.2,0.21,6
WD 0103-013,DZ,10240,350,0.62,0.06,7.8,0.13,6
WD 0106-328,DAZd,15800,...,0.17,...,9.3,0.24,2
WD 0110-565,DBAZd,19200,...,0.12,...,8.6,0.32,4
WD 0118+344,DZ,6890,116,1.71,0.08,5.8,0.11,7
WD 0120+131,DZ,7300,270,1.49,0.16,7.4,0.22,6
WD 0122-227,DZ,10000,...,0.66,...,7.6,0.14,5
WD 0146+187,DBAZd,11500,300,0.46,0.03,8.3,0.14,1
WD 0157+004,DZ,9860,170,0.69,0.03,7.1,0.13,6
WD 0158-009,DZ,9650,210,0.72,0.04,8.6,0.11,6
WD 0208+396,DAZ,7200,176,1.36,0.09,8,0.21,1
WD 0216-095,DZ,9560,300,0.74,0.07,6.3,0.13,3
WD 0235+064,DAZ,13000,376,0.29,0.03,6.7,0.24,1
WD 0243-026,DAZ,6800,140,2.46,0.3,7.1,0.21,1
WD 0245+541,DAZ,5200,69,6.37,0.3,6,0.24,1
WD 0246+734,DZ,8250,...,1.09,...,7.2,0.12,5
WD 0300-013,DBZd,15300,500,0.2,0.02,9.9,0.17,1
WD 0305-071,DZ,8520,400,1,0.13,7.8,0.24,6
WD 0307+077,DAZd,10200,156,0.73,0.03,8.9,0.33,2
WD 0322-019,DZA,5200,100,6.08,0.43,6.5,0.1,1
WD 0408-041,DAZd,14400,530,0.22,0.03,8.5,0.23,1
WD 0409-059,DZ,9320,580,0.8,0.14,8,0.33,6
WD 0435+410,DBAZd,17300,...,0.18,...,8.8,0.2,4
WD 0446-255,DBAZ,12600,...,0.36,...,11.3,0.15,4
WD 0449-259,DBAZ,12500,...,0.5,...,9.8,0.15,4
WD 0543+579,DAZ,8140,...,1.13,...,6.5,0.23,5
WD 0552-041,DZ,4300,70,7.34,0.34,5.4,0.1,1
WD 0625+100,DZ,8800,...,0.92,...,7.4,0.12,5
WD 0744+376,DZ,9600,390,0.74,0.09,7,0.17,6
WD 0744+401,DZ,8520,200,1,0.07,6.1,0.13,6
WD 0745+252,DZ,1013,430,0.64,0.08,6.6,0.2,6
WD 0759+451,DZ,9290,390,0.8,0.1,7.5,0.25,6
WD 0802+386,DZ,11000,490,0.75,0.1,7.2,0.14,4
WD 0816-310,DZ,6860,370,3.17,0.69,7.2,0.11,5
WD 0831+468,DZ,6610,100,1.65,0.07,7,0.07,6
WD 0838+375,DBZ,14280,426,0.62,0.27,10.1,0.16,4
WD 0840-136,DZ,4870,230,5.28,0.8,5.8,0.1,5
WD 0841+540,DZ,7180,160,1.55,0.1,6.2,0.14,6
WD 0842+231,DBZd,19780,250,0.11,0.01,10.4,0.39,2
WD 0843+358,DZ,8200,419,0.99,0.11,8.3,0.11,1
WD 0843+516,DAZd,22412,1236,0.04,0.01,9,0.19,3
WD 0844+524,DZ,8330,190,1.07,0.07,6.1,0.08,6
WD 0846+006,DZ,11950,320,0.41,0.03,8.8,0.17,6
WD 0846+346,DAZ,7400,113,1.42,0.07,7.5,0.22,1
WD 0902+017,DZ,8180,190,1.12,0.07,6.9,0.12,6
WD 0902+527,DZ,7510,180,1.39,0.1,7.7,0.1,6
WD 0914+013,DZ,7500,340,1.39,0.18,7.1,0.24,6
WD 0924+616,DZ,8570,340,0.99,0.11,8.2,0.22,6
WD 0936+560,DZ,8680,80,0.96,0.03,8.4,0.12,3
WD 0938+581,DZ,11430,400,0.46,0.05,8.5,0.25,6
WD 0948+407,DZ,8370,60,1.05,0.02,6.6,0.12,3
WD 0953+594,DZ,8200,80,0.92,0.03,9.8,0.11,4
WD 1005+039,DZ,7940,220,1.21,0.1,5.6,0.13,6
WD 1015+161,DAZd,19300,938,0.08,0.02,9.3,0.19,1
WD 1015+377,DZ,10500,200,0.58,0.03,8.8,0.14,4
WD 1035-003,DZ,8200,...,1.11,...,9.4,0.11,3
WD 1041+091,DAZd,18000,912,0.11,0.02,8.9,0.2,4
WD 1055-039,DZ,6500,...,1.99,...,5.7,0.1,5
WD 1102-183,DAZ,8000,152,1.18,0.07,6.4,0.23,1
WD 1116+026,DAZd,12200,296,0.35,0.03,8.5,0.53,1
WD 1120+509,DZ,8740,200,0.94,0.06,9,0.14,6
WD 1124-293,DAZ,9700,220,0.75,0.09,7.9,0.29,1
WD 1150-153,DAZd,12800,250,0.34,0.03,8.9,0.42,1
WD 1202-232,DAZ,8600,135,1.17,0.05,6.9,0.24,1
WD 1204-136,DAZ,11400,188,0.5,0.03,8.2,0.46,1
WD 1208+576,DAZ,5800,72,2.55,0.2,6.3,0.23,1
WD 1225+006,DAZ,9400,148,0.89,0.04,6.9,0.27,1
WD 1225+637,DZ,7270,60,1.5,0.04,7.7,0.06,6
WD 1225-079,DZABd,10800,...,0.54,...,8.9,0.14,2
WD 1226+110,DAZd,22000,900,0.06,0.01,9.1,0.19,4
WD 1232-032,DZ,8860,180,0.91,0.05,6.1,0.1,6
WD 1257+278,DAZ,8500,100,0.89,0.04,8.5,0.24,1
WD 1305+033,DZ,8170,180,1.12,0.07,7.3,0.08,6
WD 1306+494,DZ,8620,60,0.98,0.02,6.8,0.12,3
WD 1311+578,DZ,8900,50,0.9,0.02,7.5,0.13,3
WD 1315-110,DAZ,9400,134,1.39,0.04,7.5,0.27,1
WD 1318-198,DZ,4520,160,5.5,0.56,5.2,0.03,6
WD 1323+656,DZ,11650,370,0.44,0.04,8,0.22,6
WD 1328+307,DZ,6400,210,2.4,0.23,8,0.1,1
WD 1335-012,DZ,10730,120,0.55,0.02,7.6,0.11,6
WD 1337+705,DAZ,20400,306,0.05,0.01,8.1,0.19,1
WD 1338-311,DZ,8210,460,1.11,0.18,6.9,0.11,5
WD 1338-311,DZ,8210,466,1.11,0.18,6.9,0.11,5
WD 1339-009,DZ,8090,220,1.15,0.09,8.1,0.12,6
WD 1343+653,DZ,10010,450,0.66,0.08,7.4,0.09,6
WD 1344+106,DAZ,7100,166,2.01,0.11,5.7,0.21,1
WD 1349+431,DZ,6770,120,1.79,0.09,5.3,0.11,3
WD 1349-230,DBAZd,18200,...,0.14,...,9.2,0.24,4
WD 1350-162,DBAZ,15000,...,0.21,...,10.2,0.16,4
WD 1352+004,DBAZ,15300,...,0.42,...,7.6,0.17,4
WD 1407+425,DAZ,9900,165,0.81,0.04,6.6,0.3,1
WD 1411-009,DZ,8940,200,0.89,0.06,6.2,0.1,6
WD 1422-006,DZ,7220,90,1.53,0.05,5.4,0.12,6
WD 1425+540,DBAZ,14490,400,0.22,0.02,7.6,0.16,5
WD 1430+041,DZ,1076,430,0.55,0.06,8.1,0.16,6
WD 1457-086,DAZd,20400,...,0.07,...,9.1,0.19,1
WD 1532+129,DZ,5430,70,3.36,0.3,7,0.11,1
WD 1547+028,DZ,7990,380,1.19,0.16,7.8,0.31,6
WD 1551+175,DBAZd,15500,378,0.18,0.01,10.4,0.17,5
WD 1556+033,DZ,7170,110,1.55,0.07,7.1,0.09,6
WD 1614+160,DAZ,17400,863,0.12,0.02,7.5,0.21,4
WD 1626+368,DZA,8400,320,1.02,0.11,8.1,0.12,1
WD 1632+177,DAZ,10000,140,0.45,0.05,6.5,0.25,1
WD 1645+267,DZ,7230,135,1.52,0.09,6.5,0.17,7
WD 1705+030,DZ,6600,207,2.89,0.26,6.2,0.1,1
WD 1709+230,DBAZ,19600,...,0.1,...,8.4,0.37,2
WD 1713+550,DZ,9190,510,0.82,0.13,7.5,0.24,6
WD 1718+564,DZ,9300,210,0.8,0.05,7.7,0.1,6
WD 1729+371,DBAZd,10500,200,0.78,0.04,10.7,0.14,1
WD 1821-131,DAZ,5930,130,2.67,0.32,6.3,0.21,5
WD 1822+410,DBAZ,17000,563,0.17,0.02,8.6,0.19,1
WD 1826-045,DAZ,9400,350,1.05,0.15,7.8,0.27,1
WD 1858+393,DAZ,9500,136,0.77,0.03,8.7,0.28,1
WD 1929+012,DAZd,21457,291,0.04,0.01,9.2,0.19,4
WD 2105-820,DAZ,10300,290,0.61,0.03,7.7,0.34,1
WD 2115-560,DAZd,9700,...,0.82,...,8.8,0.29,1
WD 2132+096,DAZd,13200,...,0.2,...,7.8,0.35,5
WD 2138-332,DZd,7400,388,1.85,0.28,8.2,0.11,4
WD 2139+226,DZ,8170,150,1.12,0.06,6,0.08,7
WD 2144-079,DBZ,16500,410,0.21,0.01,8.2,0.18,1
WD 2149+021,DAZ,17300,...,0.12,...,7.4,0.21,1
WD 2157-574,DAZ,7220,246,1.53,0.01,8.6,0.22,5
WD 2215+388,DZ,8800,...,0.93,...,8.6,0.12,1
WD 2216-657,DZ,9770,660,0.79,0.15,8.3,0.13,1
WD 2221-165,DAZd,10100,...,0.94,...,8.9,0.32,2
WD 2225+118,DZ,6760,20,1.8,0.02,6.4,0.11,3
WD 2229+139,DBAZ,15900,...,0.28,...,7.9,0.17,4
WD 2229+235,DAZ,20000,...,0.08,...,8.8,0.2,2
WD 2230-125,DAZ,20300,...,0.04,...,8.3,0.2,5
WD 2251-070,DZ,4000,200,8.35,0.08,5.5,0.1,1
WD 2253+803,DBAZ,14700,...,0.3,...,9.9,0.16,1
WD 2257+218,DZ,6110,177,2.39,0.2,6.2,0.22,7
WD 2312-024,DZ,6200,190,3.49,0.3,5.8,0.1,1
WD 2322+118,DZA,12000,...,0.41,...,8.3,0.14,4
WD 2326+049,DAZd,11700,...,0.42,...,8.2,0.49,1
WD 2345-447,DZ,4620,110,7.66,0.52,5,0.04,6
WD 2354+159,DBZ,24830,1671,0.04,0.01,8,0.35,1
WD J0959-0200,DAZd,13280,20,0.33,0.02,7.8,0.34,5
WD J1221+1245,DAZd,12250,20,0.5,0.03,8.1,0.5,5
WD J1557+0916,DAZd,22810,40,0.03,0,9,0.19,5
WD J2209+1223,DBZd,17300,...,0.2,...,10.6,0.2,3
WD1251-023,DZ,6960,120,1.67,0.08,6,0.19,6
2MASS J10225178+3904149,DZ,5300,50,4.81,0.13,4.8,0.07,7
LP192-29,DZA,8150,549,1.13,0.22,6.3,0.09,7
SDSS J000106.22+250330.00,DBZ,15194,75,0.2,0,9.5,0.33,8
SDSS J000232.35-062746.0,DZ,7907,207,1.22,0.09,7.9,0.19,10
SDSS J000341.93+224043.7,DZ,6319,73,2.16,0.07,6.3,0.12,10
SDSS J000950.09+015219.6,DZ,8295,126,1.08,0.05,8.2,0.12,9
SDSS J001037.06-062857.7,DZ,7945,155,1.21,0.07,7.9,0.16,10
SDSS J001557.38+183034.6,DZ,7193,130,1.54,0.08,8.1,0.14,10
SDSS J001703.79+023008.7,DZ,9561,313,0.74,0.07,9.2,0.31,9
SDSS J001849+001204,DZ,9600,170,0.74,0.04,7.1,0.11,6
SDSS J001910.66+184824.0,DZ,7273,92,1.5,0.05,7.6,0.09,10
SDSS J002753.26+324007.6,DZ,8570,143,0.99,0.05,8.1,0.15,10
SDSS J002755.88+335018.5,DZ,8772,158,0.93,0.05,8.7,0.16,10
SDSS J002758.56+010250.4,DZ,8418,83,1.04,0.03,8.1,0.09,9
SDSS J003003.28+152628.37,DBZ,16065,47,0.2,0,9.6,0.16,8
SDSS J003058.58-025436.5,DZ,6210,137,2.71,0.17,6.6,0.2,9
SDSS J003104.21+204033.6,DZ,7569,136,1.36,0.07,8.2,0.14,10
SDSS J003137.63+325215.5,DZ,6377,56,2.1,0.05,6.6,0.09,10
SDSS J003300.59+284504.8,DZ,11158,270,0.5,0.03,8.6,0.26,10
SDSS J003803.63+164504.4,DZ,8555,132,1,0.04,7.4,0.13,10
SDSS J003916.55+141623.4,DZ,6914,154,1.7,0.11,7.7,0.17,10
SDSS J004011.38+272353.0,DZ,6739,73,1.79,0.06,7.1,0.1,10
SDSS J004015.15+301619.5,DZ,9185,147,0.83,0.04,7.9,0.15,10
SDSS J004235.36+225536.5,DZ,13800,1000,0.27,0.06,8.6,0.16,10
SDSS J004605.61+063513.6,DZ,8087,500,1.15,0.2,7.7,0.11,9
SDSS J004646+002430,DZ,8770,220,0.93,0.07,8.3,0.12,6
SDSS J005004.40-062104.1,DZ,6904,115,1.7,0.08,7.2,0.13,10
SDSS J005029.89+182816.2,DZ,7335,111,1.47,0.06,7.9,0.12,10
SDSS J005537.21+241347.1,DZ,8031,447,1.17,0.19,8,0.4,9
SDSS J005651.25+000559.8,DZ,7475,278,1.45,0.15,7.9,0.2,9
SDSS J005818.82+050711.0,DZ,10256,281,0.62,0.05,8.8,0.22,9
SDSS J005821.39+110238.0,DZ,7742,64,1.29,0.03,8.3,0.08,10
SDSS J010245.58+311216.5,DZ,7820,223,1.26,0.1,8.2,0.2,10
SDSS J010258.13+181733.3,DZ,7705,204,1.3,0.1,8.5,0.2,9
SDSS J010425.85-003004.8,DZ,7718,366,1.3,0.18,8.3,0.3,9
SDSS J010726.83+290557.1,DZ,7695,56,1.35,0.03,8.4,0.07,10
SDSS J011100.82+284800.2,DZ,8646,363,0.97,0.12,8.5,0.31,10
SDSS J011338.35+000632.7,DZ,7840,160,1.25,0.07,7.1,0.1,6
SDSS J011358.98-095913.3,DZ,10610,290,0.57,0.04,8.1,0.11,6
SDSS J011512.11-054217.7,DZ,11242,169,0.49,0.02,9.6,0.16,10
SDSS J011614.28+174425.6,DZ,7991,92,1.19,0.04,7.8,0.1,9
SDSS J011636.01+222935.2,DZ,7968,287,1.2,0.12,7.8,0.3,9
SDSS J011636.75+032823.9,DZ,9463,208,0.76,0.05,9,0.22,9
SDSS J011646.62+034504.0,DZ,9464,129,0.76,0.03,9.5,0.13,9
SDSS J011749.68+003900.5,DZ,9694,449,0.76,0.1,9,0.41,9
SDSS J011908.15+175832.8,DZ,8633,205,0.97,0.07,9.1,0.21,9
SDSS J011923.41+190504.2,DZ,7798,205,1.27,0.1,7,0.06,9
SDSS J012044.78-004159.10,DBZ,12102,132,0.41,0.01,7.6,0.26,8
SDSS J012110.32+150433.3,DZ,11072,479,0.51,0.06,9.8,0.41,9
SDSS J012513.92+234638.8,DZ,8748,279,0.94,0.09,7.6,0.21,9
SDSS J012755.15+154541.1,DZ,7999,183,1.19,0.08,9.9,0.21,9
SDSS J013013.30+221814.1,DZ,8030,377,1.17,0.16,8.4,0.3,9
SDSS J013121.28+025007.6,DZ,7712,253,1.3,0.12,7.6,0.3,9
SDSS J013422.70+185704.6,DZ,7832,149,1.25,0.07,7.5,0.11,9
SDSS J013557.23-002705.1,DZ,6332,500,2.14,0.48,6.5,0.1,9
SDSS J013647.58+022953.7,DZ,8457,258,1.03,0.09,8.7,0.21,9
SDSS J013831.12+003101.6,DZ,9060,270,0.86,0.07,6.6,0.14,6
SDSS J014031.53+312502.0,DZ,8026,242,1.18,0.1,7.8,0.21,10
SDSS J014043.78+335723.7,DZ,9846,70,0.69,0.01,6.8,0.11,10
SDSS J014135.06+292153.5,DZ,7827,56,1.25,0.03,7.2,0.06,10
SDSS J014213.26+011834.8,DZ,7955,56,1.2,0.02,6.6,0.07,9
SDSS J014331.92+042441.4,DZ,7790,157,1.27,0.07,8.6,0.11,9
SDSS J014709.40-062349.9,DZ,6753,90,1.81,0.07,7.2,0.12,10
SDSS J014732.99+154104.6,DZ,7145,238,1.57,0.15,7.6,0.2,9
SDSS J015048.48+171039.0,DZ,7978,84,1.19,0.04,7.3,0.09,9
SDSS J015217.94+241850.6,DZ,7305,6,1.49,0,7.8,0.04,9
SDSS J015330.76+010135.9,DZ,9814,332,0.7,0.07,9,0.31,9
SDSS J020253.24+245921.4,DZ,6125,113,2.37,0.12,7,0.1,9
SDSS J020930.15+291423.8,DZ,9483,125,0.76,0.03,8.8,0.14,10
SDSS J021353.94+284855.5,DZ,10507,135,0.57,0.02,8.3,0.15,10
SDSS J021457.89+053653.6,DZ,7955,103,1.2,0.04,7.8,0.1,10
SDSS J022141.04-044507.3,DZ,11072,346,0.51,0.05,8.6,0.32,9
SDSS J022509.11-001854.7,DZ,9676,136,0.72,0.03,9.1,0.13,9
SDSS J022655.18-044421.8,DZ,13238,100,0.31,0.01,10,0.12,9
SDSS J022851.97-000938.8,DZ,8310,310,1.07,0.11,8.6,0.23,6
SDSS J023150.30-014204.5,DZ,7520,162,1.38,0.09,8.3,0.11,9
SDSS J023154.82+251259.50,DBZ,15395,70,0.2,0,9.6,0.33,8
SDSS J023955.79-000312.0,DZ,13800,1000,0.27,0.06,10,0.17,10
SDSS J024142.65-053351.5,DZ,5900,6,2.71,0.01,6.1,0.12,10
SDSS J025934.98-072134.20,DBZ,15433,74,0.19,0,10.1,0.26,8
SDSS J030253.10-010833.80,DBZ,15097,20,0.21,0,10,0.16,8
SDSS J031448.24-082755.2,DZ,10290,610,0.61,0.1,7.5,0.32,6
SDSS J035617.50-063109.60,DBZ,12921,91,0.33,0.01,8.6,0.23,8
SDSS J053607.02+615409.80,DBZ,11062,91,0.51,0.01,8,0.14,8
SDSS J072109.48+395539.6,DZ,9520,490,0.75,0.11,9.1,0.1,9
SDSS J073029.07+345613.40,DBZ,11155,72,0.5,0.01,7.7,0.13,8
SDSS J073217.01+274641.30,DBZ,12849,88,0.34,0.01,8.5,0.24,8
SDSS J073512.67+163804.10,DBZ,14704,107,0.23,0,10,0.31,8
SDSS J073835.97+384438.2,DZ,9530,360,0.75,0.08,8.4,0.32,6
SDSS J073842.57+183509.60,DBZ,15719,34,0.18,0,11.2,0.17,8
SDSS J073957.64+302439.8,DZ,10519,344,0.58,0.05,9.3,0.31,9
SDSS J074120.75+281245.60,DBZ,13460,95,0.29,0.01,9.4,0.18,8
SDSS J074122.94+482925.9,DZ,7010,43,1.64,0.03,6.5,0.07,9
SDSS J074226.82+242229.0,DZ,8027,315,1.17,0.13,7.8,0.3,9
SDSS J074547.81+391108.9,DZ,7488,80,1.4,0.04,6.9,0.08,9
SDSS J074729.50+482539.7,DZ,7000,35,1.65,0.02,7,0.05,9
SDSS J074847.45+254431.7,DZ,8121,258,1.14,0.1,7.8,0.3,9
SDSS J074942.87+312424.6,DZ,6910,80,1.7,0.06,6.9,0.13,6
SDSS J074958.26+434306.0,DZ,8950,470,0.88,0.13,7.3,0.2,6
SDSS J075128.37+431922.6,DZ,7330,49,1.47,0.03,7.4,0.06,9
SDSS J075156.89+131018.30,DBZ,13275,101,0.31,0.01,9.1,0.26,8
SDSS J075245.01+284201.8,DZ,5882,40,2.75,0.05,5.9,0.06,9
SDSS J075306.34+274146.7,DZ,8236,375,1.1,0.14,8.3,0.31,9
SDSS J075543.97+211219.6,DZ,9261,75,0.81,0.02,9,0.11,9
SDSS J075647.77+335314.6,DZ,12500,16,0.36,0,10.4,0.11,9
SDSS J075846.90+322523.3,DZ,10090,460,0.65,0.08,6.8,0.22,6
SDSS J080136.87+201011.13,DBZ,16745,146,0.25,0.01,10.7,0.34,8
SDSS J080211.42+301256.7,DZ,9400,470,0.78,0.11,7.8,0.21,6
SDSS J080211.74+425747.8,DZ,7606,75,1.35,0.04,7.8,0.08,9
SDSS J080513.13+540615.60,DBZ,13799,55,0.27,0,8.1,0.34,8
SDSS J080537.64+383212.4,DZ,10660,40,0.56,0.01,7,0.1,6
SDSS J080602.91+374720.6,DZ,9430,280,0.77,0.07,8.6,0.16,6
SDSS J080607.45+370209.1,DZ,8071,121,1.16,0.05,7.5,0.1,9
SDSS J080615.25+364018.1,DZ,10130,670,0.64,0.12,7.6,0.1,6
SDSS J080830.98+280915.8,DZ,7115,670,1.58,0.43,8.5,0.08,9
SDSS J080858.40+211827.1,DZ,9274,391,0.8,0.1,8,0.31,9
SDSS J080910.28+103449.2,DZ,6750,21,1.81,0.02,6.5,0.04,9
SDSS J080949.94+310642.00,DBZ,11782,135,0.43,0.01,7.3,0.28,8
SDSS J081240.79+361427.8,DZ,7456,147,1.41,0.08,7.5,0.11,9
SDSS J081335.75+350620.2,DZ,8593,142,0.98,0.05,8.7,0.12,9
SDSS J081341.18+345327.7,DZ,6569,110,1.94,0.09,6.8,0.1,9
SDSS J081424.51+350822.9,DZ,6329,33,2.15,0.03,6.7,0.05,9
SDSS J081502.24+153709.7,DZ,5614,26,3.54,0.05,6.5,0.04,9
SDSS J082019.50+253035.15,DBZ,13130,39,0.32,0,9.9,0.17,8
SDSS J082221.21+520248.1,DZ,6846,70,1.74,0.05,6.8,0.08,9
SDSS J082233.41+520308.4,DZ,10760,70,0.55,0.01,8.1,0.11,10
SDSS J082346.00+201557.1,DZ,10611,49,0.57,0.01,8.1,0.1,9
SDSS J082535.44+214823.9,DZ,7019,40,1.64,0.03,6.2,0.05,9
SDSS J082709.96+550413.5,DZ,10444,367,0.59,0.06,9.3,0.31,9
SDSS J082720.59+330437.9,DZ,7870,210,1.23,0.09,7.9,0.13,6
SDSS J082723.78+285729.9,DZ,9195,225,0.82,0.06,9,0.22,9
SDSS J082903.99+355125.7,DZ,7703,351,1.3,0.17,7.7,0.3,9
SDSS J082927.85+075911.4,DZ,9670,180,0.72,0.04,8.2,0.11,6
SDSS J083151.29+180124.1,DZ,7187,73,1.55,0.04,6.5,0.09,9
SDSS J083317.64+051201.47,DBZ,12314,112,0.28,0.01,7.5,0.25,8
SDSS J083421.14+242212.90,DBZ,11704,91,0.44,0.01,8.5,0.18,8
SDSS J083430.67+392721.0,DZ,9039,320,0.86,0.09,8.7,0.31,9
SDSS J083556.31+090619.4,DZ,8390,150,1.05,0.05,7.6,0.08,6
SDSS J083844.36+545556.2,DZ,6089,49,2.42,0.06,5.9,0.1,9
SDSS J084020.79+023733.4,DZ,10668,134,0.56,0.02,8.2,0.14,9
SDSS J084023.21+130624.9,DZ,7917,71,1.22,0.03,6.5,0.08,9
SDSS J084036.32+320209.0,DZ,8369,404,1.05,0.15,7.9,0.31,9
SDSS J084043.88+381231.7,DZ,7964,169,1.2,0.07,7.8,0.21,9
SDSS J084155.03+372311.90,DBZ,13521,66,0.29,0,9.6,0.16,8
SDSS J084200.24+362540.0,DZ,10320,240,0.61,0.04,7.9,0.12,6
SDSS J084243.50+103450.5,DZ,5739,73,3.11,0.11,6.1,0.2,9
SDSS J084353.36+124732.0,DZ,7737,58,1.29,0.03,6.8,0.07,9
SDSS J084415.68+544632.4,DZ,11312,255,0.48,0.03,9.2,0.22,9
SDSS J084500.85+480223.0,DZ,8051,397,1.17,0.16,7.8,0.3,9
SDSS J084502.70+411547.6,DZ,8300,220,1.08,0.08,8.3,0.12,6
SDSS J084709.11+450734.8,DZ,8520,350,1,0.12,7.4,0.19,6
SDSS J084849.42+354857.8,DZ,8090,80,1.15,0.03,6.4,0.06,6
SDSS J084906.69+071030.0,DZ,8320,260,1.07,0.1,8.5,0.15,6
SDSS J084911.86+403649.7,DZ,9230,140,0.82,0.04,6.6,0.11,6
SDSS J085141.72+053852.1,DZ,7480,240,1.4,0.13,7.7,0.15,6
SDSS J085214.39+112403.7,DZ,6932,144,1.69,0.1,6.7,0.2,9
SDSS J085242.75+512435.3,DZ,8052,286,1.17,0.12,7.8,0.21,9
SDSS J085329.09+160342.1,DZ,7209,103,1.53,0.06,6.7,0.1,9
SDSS J085515.78+543848.3,DZ,9867,890,0.68,0.18,8.7,0.81,9
SDSS J085749.95+263026.5,DZ,7523,48,1.38,0.03,6.7,0.06,9
SDSS J085934.17+112309.39,DBZ,16078,93,0.23,0,10.5,0.31,8
SDSS J085957.20+573249.90,DBZ,15656,110,0.19,0,10.3,0.37,8
SDSS J090041.82+102047.5,DZ,7296,93,1.49,0.05,6.7,0.1,9
SDSS J090108.41+533749.0,DZ,7343,219,1.47,0.13,6.9,0.2,9
SDSS J090122.77+520512.2,DZ,7009,59,1.64,0.04,6.4,0.07,10
SDSS J090159.01+111314.3,DZ,7833,176,1.25,0.08,7.2,0.11,9
SDSS J090244.75+100459.7,DZ,6762,77,1.8,0.03,7.4,0.1,9
SDSS J090322.57-012014.1,DZ,7847,163,1.24,0.07,7.5,0.11,9
SDSS J090451.97-002951.5,DZ,8570,113,0.99,0.04,7.4,0.11,9
SDSS J090522.38+084657.9,DZ,6588,99,1.92,0.08,7.6,0.1,9
SDSS J090605.37+162835.5,DZ,7370,90,1.45,0.05,7,0.11,9
SDSS J090655.64+595654.1,DZ,8134,79,1.13,0.03,8.1,0.09,10
SDSS J090707.34+253313.4,DZ,8251,60,1.09,0.02,7.9,0.07,10
SDSS J090945.04-004559.1,DZ,9063,71,0.85,0.02,8,0.1,9
SDSS J091056.79+104541.8,DZ,8497,42,1.01,0.01,8,0.08,9
SDSS J091142.33+243306.6,DZ,7135,180,1.57,0.11,7.3,0.2,9
SDSS J091211.80-012813.0,DZ,7702,123,1.31,0.06,7.8,0.11,9
SDSS J091455.49-002219.2,DZ,6125,650,2.37,0.72,7.5,0.08,9
SDSS J091541.95+431250.20,DBZ,12951,115,0.33,0.01,7.9,0.27,8
SDSS J091633.07-021256.1,DZ,13170,100,0.31,0.01,10,0.12,9
SDSS J091703.40+214602.4,DZ,7576,171,1.36,0.09,8.2,0.2,9
SDSS J091722.79+222437.2,DZ,6769,78,1.79,0.03,6.3,0.1,9
SDSS J092326.28+482318.1,DZ,7758,170,1.28,0.08,7.4,0.17,10
SDSS J092515.41+225634.8,DZ,8488,241,1.02,0.08,8.6,0.21,9
SDSS J092542.82+494826.1,DZ,9413,347,0.77,0.08,7.8,0.32,10
SDSS J092832.62+180149.0,DZ,7705,33,1.3,0.02,6.4,0.05,9
SDSS J092833.98+145830.2,DZ,6181,1000,2.31,1.07,6.2,0.1,9
SDSS J093031.00+061852.90,DBZ,16583,56,0.15,0,10.2,0.18,8
SDSS J093110.32+210004.6,DZ,6921,300,1.7,0.21,6.5,0.11,9
SDSS J093130.31+073054.60,DBZ,11778,196,0.43,0.02,8,0.28,8
SDSS J093152.85+121022.1,DZ,6838,108,1.75,0.08,7.1,0.1,9
SDSS J093210.54+485601.7,DZ,8210,250,1.11,0.1,8.1,0.2,6
SDSS J093412.30+563232.8,DZ,5271,49,4.94,0.13,6.1,0.09,10
SDSS J093423.17+082225.3,DZ,9130,110,0.84,0.03,7.1,0.09,6
SDSS J093545.45+003750.9,DZ,9030,470,0.86,0.13,8.3,0.23,6
SDSS J093704.99+364647.2,DZ,11190,430,0.49,0.05,7.1,0.27,6
SDSS J093855.08+634314.4,DZ,8785,233,0.93,0.07,7.6,0.2,10
SDSS J094025.16+613648.5,DZ,9385,28,0.78,0.01,9.1,0.09,10
SDSS J094148.75+502214.5,DZ,10940,420,0.52,0.06,7.9,0.2,6
SDSS J094210.50+074354.7,DZ,9140,190,0.84,0.05,7.6,0.12,6
SDSS J094415.33+393943.0,DZ,11190,560,0.49,0.07,8.1,0.17,6
SDSS J094431.28-003933.70,DBZ,14057,62,0.26,0,9.8,0.16,8
SDSS J094451.59+440856.7,DZ,10460,470,0.59,0.08,7.6,0.24,6
SDSS J094530.20+084624.8,DZ,10550,220,0.58,0.03,7,0.18,6
SDSS J094743.09+423841.3,DZ,9680,320,0.72,0.07,8.5,0.07,6
SDSS J095023.70+471603.7,DZ,6652,88,1.87,0.07,6.9,0.09,9
SDSS J095030.77+633247.5,DZ,11023,314,0.51,0.04,9.1,0.22,9
SDSS J095053.05+484811.8,DZ,9265,229,0.81,0.06,8.9,0.22,9
SDSS J095339.13+151017.7,DZ,13800,1000,0.27,0.06,8.7,0.12,9
SDSS J095354.97+171953.1,DZ,7082,65,1.6,0.04,6.9,0.08,9
SDSS J095435.86+563518.2,DZ,8940,260,0.89,0.07,7.1,0.15,6
SDSS J095449.30+181454.78,DBZ,12617,86,0.35,0.01,9.1,0.17,8
SDSS J095523.49+523350.3,DZ,8820,86,0.92,0.03,8.7,0.11,10
SDSS J095731.02+282232.4,DZ,7204,99,1.54,0.06,6.3,0.11,10
SDSS J095854.97+055020.83,DBZ,11684,83,0.44,0.01,8.3,0.15,8
SDSS J095934.77+255618.8,DZ,7505,100,1.39,0.05,6.4,0.11,10
SDSS J100001.26+442015.72,DBZ,14345,55,0.24,0,9.2,0.28,8
SDSS J100031.86-023050.0,DZ,7085,170,1.6,0.11,7.1,0.2,9
SDSS J100237.36+031325.5,DZ,9800,200,0.7,0.04,7.8,0.15,6
SDSS J100309.89+142117.4,DZ,6610,340,1.91,0.28,6.8,0.06,9
SDSS J100406.64+423151.3,DZ,8270,340,1.09,0.13,6.9,0.15,6
SDSS J100421.25+045117.2,DZ,7910,180,1.22,0.08,7.7,0.14,6
SDSS J100516.78+174635.3,DZ,6604,158,1.91,0.13,7.3,0.2,9
SDSS J100534.80+242347.6,DZ,6793,58,1.78,0.04,7.4,0.08,10
SDSS J100549.45+640913.7,DZ,6377,55,2.14,0.05,5.9,0.1,10
SDSS J100553.03+203242.5,DZ,6153,54,2.34,0.06,6.2,0.09,9
SDSS J100617.24+611613.3,DZ,8830,89,0.92,0.03,6.9,0.1,10
SDSS J100817.04+434931.80,DBZ,11209,118,0.49,0.01,6.6,0.32,8
SDSS J100849.59+465427.0,DZ,7272,47,1.5,0.03,6.9,0.06,10
SDSS J100953.25+333754.4,DZ,6457,99,2.03,0.09,6.6,0.1,9
SDSS J101007.84+394852.2,DZ,8470,90,1.02,0.03,8.3,0.08,6
SDSS J101048.43+211944.2,DZ,7532,167,1.38,0.09,7.6,0.2,9
SDSS J101216.59+210757.2,DZ,7082,830,1.6,0.54,8.3,0.1,9
SDSS J101247.94+622736.30,DBZ,15287,39,0.2,0,9.6,0.23,8
SDSS J101309.20-025105.4,DZ,6461,86,2.03,0.08,6.8,0.1,9
SDSS J101506.59+632722.2,DZ,10481,354,0.59,0.06,9,0.31,10
SDSS J101558.21+414131.7,DZ,9390,200,0.78,0.05,8,0.13,6
SDSS J101716.69+465232.40,DBZ,12569,103,0.4,0.01,7.7,0.28,8
SDSS J101750.24+241911.6,DZ,7313,52,1.48,0.03,8.3,0.07,10
SDSS J101800.81+370840.64,DBZ,15020,55,0.21,0,9.3,0.33,8
SDSS J101805.17+034435.6,DZ,8690,340,0.95,0.11,8.3,0.18,6
SDSS J101937.76+034251.1,DZ,6266,27,2.21,0.03,6.1,0.06,9
SDSS J102251.35+520304.84,DBZ,15409,81,0.2,0,9.9,0.33,8
SDSS J102306.10-001434.8,DZ,10040,347,0.66,0.06,8.8,0.31,9
SDSS J102421.89+222747.1,DZ,9287,242,0.8,0.06,7.8,0.24,10
SDSS J102456.51-001732.3,DZ,9149,271,0.83,0.07,8.8,0.22,9
SDSS J102540.75+201613.8,DZ,6013,106,2.53,0.13,6.3,0.2,9
SDSS J102607.59+194808.0,DZ,10164,53,0.63,0.01,8.1,0.1,9
SDSS J102620.95+264611.6,DZ,7853,203,1.24,0.09,7.3,0.17,10
SDSS J102646.49+651829.7,DZ,8567,100,0.99,0.03,6.4,0.12,10
SDSS J102756.87+453223.3,DZ,8014,36,1.18,0.02,8.2,0.06,10
SDSS J102807.83-013552.94,DBZ,13617,79,0.28,0,8.5,0.37,8
SDSS J102834.08+250724.6,DZ,6387,121,2.09,0.11,7.4,0.15,10
SDSS J102930.40+201318.8,DZ,6340,41,2.14,0.04,6.1,0.08,9
SDSS J102956.06+122729.6,DZ,8011,205,1.18,0.09,7.4,0.21,9
SDSS J103024.27+002614.2,DZ,6790,26,1.78,0.02,6.8,0.05,9
SDSS J103123.91+093657.8,DZ,10710,53,0.55,0.01,6.8,0.11,9
SDSS J103126.19+120340.4,DZ,8350,70,1.06,0.03,8.3,0.07,6
SDSS J103219.18+132003.2,DZ,6595,1000,1.92,0.83,6.2,0.06,9
SDSS J103300.11+624747.8,DZ,7590,120,1.35,0.06,7,0.45,6
SDSS J103310.69+283707.5,DZ,7054,143,1.62,0.09,7.8,0.15,10
SDSS J103534.76+240409.9,DZ,7429,79,1.43,0.04,6.4,0.09,10
SDSS J103651.09+483754.0,DZ,11460,330,0.46,0.04,8,0.22,6
SDSS J103806.75+134225.3,DZ,9037,54,0.86,0.01,8.6,0.1,9
SDSS J103941.86+461224.3,DZ,6670,120,1.86,0.1,6.4,0.17,6
SDSS J104028.33+134935.5,DZ,10131,188,0.64,0.03,8.8,0.22,9
SDSS J104031.63+061721.6,DZ,7521,500,1.38,0.26,7,0.04,9
SDSS J104119.39+274617.6,DZ,7303,45,1.49,0.03,7.4,0.06,10
SDSS J104156.42+411013.1,DZ,6844,790,1.74,0.57,7.5,0.1,9
SDSS J104414.35+214337.3,DZ,7990,43,1.19,0.02,7.1,0.06,9
SDSS J104511.21+625442.2,DZ,9020,470,0.87,0.13,7.2,0.33,6
SDSS J104537.41+565913.6,DZ,11430,322,0.46,0.04,9.3,0.27,10
SDSS J104552.51+600921.5,DZ,6703,33,1.84,0.03,6.6,0.05,10
SDSS J104652.44+242438.6,DZ,6765,1000,1.78,0.75,6.5,0.1,9
SDSS J104708.84+521935.4,DZ,6775,59,1.79,0.04,6.5,0.08,10
SDSS J104849.77+262333.6,DZ,6347,54,2.13,0.05,7.3,0.07,10
SDSS J104911.53+515423.5,DZ,6680,40,1.85,0.03,7,0.06,6
SDSS J104915.06-000706.2,DZ,8680,160,0.96,0.05,8.4,0.09,6
SDSS J104955.29+212832.6,DZ,8364,181,1.06,0.07,9.4,0.18,10
SDSS J105100.62+283715.40,DBZ,15229,56,0.2,0,9.7,0.39,8
SDSS J105111.87+594735.2,DZ,6491,96,2,0.08,6.6,0.13,10
SDSS J105145.62-030359.3,DZ,8455,619,1.03,0.21,8.2,0.5,9
SDSS J105152.70+275118.7,DZ,7179,178,1.55,0.11,7.7,0.19,10
SDSS J105221.56+065915.4,DZ,11000,440,0.51,0.06,7.4,0.33,6
SDSS J105523.29+411550.1,DZ,13575,68,0.29,0,7.4,0.15,9
SDSS J105528.58+621903.64,DBZ,14363,90,0.24,0,9.3,0.34,8
SDSS J105601.50+012825.0,DZ,10200,240,0.63,0.04,7.8,0.11,6
SDSS J105616.90-000449.4,DZ,10950,460,0.52,0.06,7.8,0.27,6
SDSS J105641.71+571448.9,DZ,7420,70,1.43,0.04,6.1,0.09,6
SDSS J105741.62+105305.3,DZ,8651,252,0.97,0.08,9,0.21,9
SDSS J105842.69+521823.13,DBZ,12862,92,0.34,0.01,8.6,0.23,8
SDSS J105853.70+604136.8,DZ,8870,460,0.9,0.13,8,0.33,6
SDSS J105855.32+112440.2,DZ,9198,56,0.83,0.01,7.4,0.09,9
SDSS J105910.24+503827.5,DZ,8308,216,1.07,0.08,8.4,0.2,10
SDSS J110049.52+143915.4,DZ,6432,118,2.05,0.11,6.7,0.1,9
SDSS J110129.72+490708.9,DZ,8056,152,1.16,0.06,7.8,0.14,10
SDSS J110141.48+273017.9,DZ,7377,189,1.45,0.11,7.8,0.19,10
SDSS J110202.02+265335.5,DZ,6907,36,1.7,0.03,7.1,0.05,10
SDSS J110220.08+464305.1,DZ,7507,111,1.39,0.06,6.6,0.11,10
SDSS J110251.37+175552.2,DZ,7146,82,1.57,0.05,7.4,0.09,9
SDSS J110426.37+165723.0,DZ,6622,106,1.9,0.09,7.1,0.1,9
SDSS J110438.38+071129.8,DZ,10910,160,0.53,0.02,6.6,0.18,6
SDSS J110438.39+071129.80,DBZ,11182,135,0.49,0.02,7.3,0.19,8
SDSS J110446.03+243933.3,DZ,10286,37,0.61,0.01,9.2,0.1,10
SDSS J110446.03+243933.3,DZ,7377,100,1.45,0.06,6.3,0.11,10
SDSS J110456.77+642606.2,DZ,8675,98,0.96,0.03,9.4,0.11,10
SDSS J110504.81+045745.4,DZ,6782,37,1.78,0.03,6.2,0.06,9
SDSS J110608.27+010451.7,DZ,920,134,0.52,0.22,6.8,0.11,9
SDSS J110644.27-003927.4,DZ,10500,54,0.58,0.01,7.7,0.1,9
SDSS J110836.29+303304.6,DZ,6690,35,1.85,0.03,6.5,0.05,10
SDSS J110930.19+211241.0,DZ,6626,45,1.89,0.04,6.2,0.07,10
SDSS J110957.82+131827.90,DBZ,16081,130,0.17,0,10.3,0.52,8
SDSS J111004.40+300918.40,DBZ,15499,62,0.19,0,10.7,0.2,8
SDSS J111215.05+070052.3,DZ,7560,170,1.37,0.09,8.1,0.09,6
SDSS J111349.33+222842.9,DZ,7551,51,1.37,0.03,6.5,0.07,10
SDSS J111403.74-000424.5,DZ,8812,48,0.92,0.01,8.9,0.08,9
SDSS J111409.30+295730.3,DZ,7758,78,1.28,0.04,7.7,0.08,10
SDSS J111549.85+172056.8,DZ,9728,261,0.71,0.05,8.2,0.31,9
SDSS J111733.31+082605.3,DZ,10978,340,0.52,0.05,8.8,0.32,9
SDSS J111741.76+331121.1,DZ,6693,55,1.84,0.04,7,0.07,10
SDSS J111817.14+083801.9,DZ,10851,300,0.53,0.04,9.1,0.32,9
SDSS J112617.16+524155.1,DZ,9460,150,0.76,0.03,7.5,0.11,6
SDSS J112730.45-013801.9,DZ,11812,100,0.42,0.01,10,0.11,9
SDSS J112956.98-015229.5,DZ,8480,190,1.02,0.07,7.9,0.1,6
SDSS J113001.61+103614.8,DZ,8620,170,0.98,0.06,8.3,0.11,6
SDSS J113146.45+231542.4,DZ,7550,70,1.37,0.04,6.6,0.08,10
SDSS J113208.77+470523.3,DZ,7701,89,1.31,0.04,8,0.1,10
SDSS J113238.95+100207.9,DZ,7696,193,1.31,0.09,8,0.2,9
SDSS J113256.01-010622.7,DZ,8549,120,1,0.04,6.5,0.12,9
SDSS J113300.18+061037.9,DZ,9901,27,0.68,0.01,6.6,0.1,9
SDSS J113319.76+180443.4,DZ,8403,116,1.04,0.04,8.5,0.12,9
SDSS J113426.79+123652.5,DZ,6946,32,1.68,0.02,7.1,0.05,9
SDSS J113612.16+470206.8,DZ,6168,102,2.32,0.11,7,0.13,10
SDSS J113711.28+034324.7,DZ,7120,60,1.58,0.04,6.1,0.09,6
SDSS J113818.90-013044.4,DZ,6289,74,2.19,0.07,6.1,0.1,9
SDSS J113912.67+623908.9,DZ,8204,148,1.11,0.06,8.6,0.13,10
SDSS J113953.58-013240.8,DZ,6569,73,1.94,0.06,6.4,0.1,9
SDSS J114054.87+532827.4,DZ,9860,250,0.69,0.05,8.4,0.15,6
SDSS J114209.56+110438.6,DZ,10336,60,0.61,0.01,8.7,0.11,9
SDSS J114310.26-014528.8,DZ,10530,40,0.58,0.01,7.9,0.1,9
SDSS J114333.46+661532.0,DZ,5260,1000,4.99,2.71,5.8,0.12,10
SDSS J114551.29+661923.5,DZ,7925,184,1.21,0.08,7.1,0.15,10
SDSS J114712.18+492801.0,DZ,7810,80,1.26,0.04,7.2,0.07,6
SDSS J114830.05+570840.6,DZ,11407,69,0.47,0.01,9.3,0.11,10
SDSS J114901.99+494328.2,DZ,8594,164,0.98,0.05,7.6,0.16,10
SDSS J115125.83+644432.7,DZ,7189,28,1.54,0.02,6.4,0.11,10
SDSS J115243.92+283419.8,DZ,6708,28,1.83,0.02,6.6,0.05,10
SDSS J115547.42+432751.4,DZ,8390,120,1.05,0.04,6.5,0.09,6
SDSS J115934.82+205903.1,DZ,7358,117,1.46,0.07,7.1,0.12,10
SDSS J120324.13+083409.9,DZ,6406,190,2.08,0.18,6.7,0.03,9
SDSS J120324.42+232350.7,DZ,7103,171,1.59,0.11,7.9,0.2,9
SDSS J120435.35+103044.8,DZ,5526,68,3.86,0.14,6,0.2,9
SDSS J120436.40+500730.9,DZ,8044,238,1.17,0.1,7.9,0.2,10
SDSS J120543.74+431226.6,DZ,6972,62,1.67,0.04,6.7,0.08,10
SDSS J120603.74+265026.6,DZ,6774,66,1.79,0.05,7.1,0.09,9
SDSS J120630.63+145435.6,DZ,8023,136,1.18,0.06,7.8,0.11,9
SDSS J120646.49+131020.1,DZ,7937,217,1.21,0.09,7.9,0.21,9
SDSS J120943.03+302629.1,DZ,6794,31,1.78,0.02,7.4,0.05,10
SDSS J121011.79+475132.8,DZ,7385,108,1.45,0.06,7.1,0.11,10
SDSS J121050.42+433214.1,DZ,7833,219,1.25,0.1,7.4,0.18,10
SDSS J121218.69+540938.7,DZ,8710,140,0.95,0.04,7.5,0.11,6
SDSS J121231.65+635157.4,DZ,8171,55,1.12,0.02,8.7,0.07,10
SDSS J121632.42+620838.3,DZ,7384,226,1.45,0.13,7.9,0.23,10
SDSS J121701.53+642000.1,DZ,11362,57,0.47,0.01,7.9,0.11,10
SDSS J121837.12+002304.0,DZ,6090,100,2.42,0.11,6.4,0.1,6
SDSS J121843.28+602304.2,DZ,9048,245,0.86,0.07,9,0.22,10
SDSS J121905.53+084840.1,DZ,9211,92,0.82,0.02,9,0.12,9
SDSS J121927.94+301842.2,DZ,8473,166,1.02,0.06,8.7,0.15,10
SDSS J121952.80+572004.1,DZ,7487,140,1.4,0.07,7.5,0.14,10
SDSS J122204.48+634354.5,DZ,8790,340,0.93,0.1,6.8,0.19,6
SDSS J122303.79+160036.5,DZ,7382,240,1.45,0.13,8.1,0.2,9
SDSS J122335.34+193531.9,DZ,6305,102,2.17,0.1,6.1,0.2,9
SDSS J122526.22+621552.50,DBZ,14144,79,0.25,0,9,0.27,8
SDSS J122555.37-024545.5,DZ,6623,41,1.9,0.03,6.4,0.07,9
SDSS J122713.08+443431.8,DZ,7101,150,1.59,0.1,8.2,0.16,10
SDSS J122906.01+302108.8,DZ,6424,57,2.06,0.05,6.4,0.07,10
SDSS J122929.04+425414.4,DZ,11090,690,0.5,0.09,7.6,0.34,6
SDSS J122948.48+160640.4,DZ,7606,221,1.35,0.11,8.3,0.2,9
SDSS J122953.17+512925.2,DZ,9230,250,0.82,0.06,7.2,0.18,6
SDSS J123013.19+081317.8,DZ,8688,284,0.96,0.09,7.7,0.21,9
SDSS J123216.13+323240.4,DZ,7379,135,1.45,0.08,6.9,0.13,10
SDSS J123229.31+372954.0,DZ,6512,203,1.98,0.18,7.4,0.2,9
SDSS J123412.27+305123.1,DZ,8768,183,0.93,0.06,8,0.17,10
SDSS J123432.64+560643.10,DBZ,12595,86,0.36,0.01,9.2,0.17,8
SDSS J123645.05+214419.8,DZ,8066,448,1.16,0.18,7.9,0.4,9
SDSS J123838.90+132815.3,DZ,12393,100,0.37,0.01,10,0.11,9
SDSS J123839.54+003543.2,DZ,7806,417,1.26,0.19,8.7,0.4,9
SDSS J123927.94+075611.1,DZ,7967,277,1.2,0.12,7.9,0.21,9
SDSS J123941.79+352210.2,DZ,7932,204,1.21,0.09,7.8,0.21,9
SDSS J124006.36-003700.9,DZ,8370,170,1.05,0.06,7.7,0.11,6
SDSS J124006.86+160357.9,DZ,6259,30,2.22,0.03,5.9,0.5,9
SDSS J124020.22+191157.9,DZ,9236,352,0.81,0.09,8.7,0.31,9
SDSS J124201.80+082945.7,DZ,8388,55,1.05,0.02,8.4,0.08,9
SDSS J124420.37+573239.6,DZ,8082,160,1.15,0.07,7.2,0.13,10
SDSS J124456.83+372415.5,DZ,8917,70,0.89,0.02,9.1,0.1,9
SDSS J124522.69+670036.2,DZ,7978,75,1.19,0.03,7.8,0.09,10
SDSS J124644.88-023619.1,DZ,7619,270,1.34,0.14,7.4,0.2,9
SDSS J124703.29+493424.05,DBZ,16085,36,0.17,0,9.8,0.15,8
SDSS J124810.23+100541.20,DBZ,15688,41,0.18,0,9.9,0.35,8
SDSS J124942.96+080613.6,DZ,6572,20,1.93,0.02,5.9,0.5,9
SDSS J125004.61+020518.4,DZ,10683,220,0.56,0.03,7.3,0.11,9
SDSS J125014.58+524931.8,DZ,7215,106,1.53,0.06,7.5,0.12,10
SDSS J125200.11+640104.9,DZ,7990,206,1.19,0.09,7.8,0.21,10
SDSS J125228.96+332756.4,DZ,8282,126,1.08,0.05,6.6,0.11,10
SDSS J125238.85+333008.3,DZ,6489,113,2,0.1,6.8,0.15,10
SDSS J125350.98+384225.7,DZ,9731,315,0.71,0.07,8.6,0.31,9
SDSS J125353.84+180837.90,DBZ,14966,99,0.21,0,9.5,0.33,8
SDSS J125515.83+400133.2,DZ,7273,232,1.5,0.14,7.4,0.2,9
SDSS J125955.17+240541.71,DBZ,11573,107,0.45,0.01,7.1,0.28,8
SDSS J130247.76+221551.0,DZ,7999,193,1.19,0.08,7.8,0.21,9
SDSS J130355.87+441815.8,DZ,7160,90,1.56,0.06,6.6,0.1,10
SDSS J130829.92+412511.5,DZ,5500,17,3.96,0.04,6,0.04,9
SDSS J130902.65+381210.3,DZ,8045,377,1.17,0.16,8.1,0.3,9
SDSS J131021.96+064556.5,DZ,9678,289,0.72,0.06,9,0.22,9
SDSS J131028.90+314901.5,DZ,7903,230,1.22,0.1,7.8,0.21,10
SDSS J131049.65+132354.3,DZ,6630,92,1.89,0.07,6.6,0.1,9
SDSS J131116.29+101903.1,DZ,8434,125,1.03,0.04,8.5,0.12,9
SDSS J131308.79+581321.9,DZ,6592,47,1.92,0.04,7.1,0.07,10
SDSS J131406.75+522350.80,DBZ,11656,85,0.44,0.01,8.1,0.15,8
SDSS J131459.83-032530.4,DZ,7029,21,1.63,0.01,6.4,0.04,9
SDSS J131655.06+511747.3,DZ,8212,173,1.11,0.07,8.8,0.16,10
SDSS J131741.60+461324.8,DZ,7811,252,1.26,0.12,7.6,0.21,10
SDSS J131826.64+202234.9,DZ,6797,104,1.77,0.08,7.4,0.1,9
SDSS J132020.95+433201.1,DZ,6580,46,1.93,0.04,6.5,0.06,10
SDSS J132108.28+201957.6,DZ,7278,217,1.5,0.13,7.5,0.2,9
SDSS J132202.10+363903.7,DZ,7833,5,1.25,0,6.4,0.05,9
SDSS J132251.72+122459.0,DZ,8143,244,1.13,0.1,8.5,0.21,9
SDSS J132351.98+211225.7,DZ,7983,310,1.19,0.13,7.8,0.3,9
SDSS J132649.53+423513.1,DZ,8023,164,1.18,0.07,7.8,0.15,10
SDSS J132720.10+551927.7,DZ,7201,240,1.54,0.15,7.7,0.23,10
SDSS J132720.10+551927.7,DZ,8059,334,1.16,0.14,8.1,0.28,10
SDSS J132751.98+450805.4,DZ,7613,163,1.34,0.08,6.7,0.14,10
SDSS J133037.46+074727.7,DZ,5931,39,2.66,0.05,6.6,0.06,9
SDSS J133242.19+544644.3,DZ,12654,312,0.35,0.02,9.6,0.29,10
SDSS J133306.98+634936.40,DBZ,15449,37,0.19,0,9.4,0.18,8
SDSS J133354.87+463654.0,DZ,8355,100,1.06,0.04,6.4,0.12,10
SDSS J133555.81+225422.2,DZ,6608,189,1.91,0.16,7,0.2,9
SDSS J133620.04+301200.7,DZ,8261,281,1.09,0.11,7.9,0.23,10
SDSS J133826.43+325540.8,DZ,7215,78,1.53,0.05,6.9,0.08,9
SDSS J133916.78+231023.0,DZ,7358,79,1.46,0.04,6.8,0.09,9
SDSS J133938.04+640128.1,DZ,12410,249,0.37,0.02,9.8,0.24,10
SDSS J134107.38+221644.4,DZ,9242,78,0.81,0.02,9,0.11,9
SDSS J134116.56+302448.8,DZ,6614,32,1.9,0.03,6.1,0.05,10
SDSS J134226.93+052248.6,DZ,7960,110,1.2,0.05,7.9,0.11,6
SDSS J134329.63+670733.20,DBZ,13660,99,0.28,0.01,8.7,0.32,8
SDSS J134353.14+294114.1,DZ,10927,69,0.52,0.01,8.4,0.11,10
SDSS J134508.12+585421.3,DZ,8016,186,1.18,0.08,7.8,0.16,10
SDSS J134537.98+274450.30,DBZ,13305,130,0.3,0.01,9.2,0.3,8
SDSS J134721.36+072017.6,DZ,6886,87,1.72,0.06,7.4,0.11,9
SDSS J134751.54+173343.0,DZ,8016,95,1.18,0.04,8,0.1,9
SDSS J134955.76+020931.2,DZ,7806,168,1.26,0.08,8.4,0.11,9
SDSS J134956.22+024309.40,DBZ,14072,90,0.26,0,9,0.34,8
SDSS J135024.97+214814.8,DZ,7973,236,1.2,0.1,7.9,0.21,9
SDSS J135116.60+190006.30,DBZ,16071,166,0.17,0.01,10.3,0.15,8
SDSS J135137.07+613607.0,DZ,7190,150,1.54,0.09,6.2,0.14,6
SDSS J135320.79+134720.7,DZ,8379,115,1.05,0.04,8.4,0.12,9
SDSS J135543.54+081029.5,DZ,6606,43,1.91,0.04,7.4,0.06,9
SDSS J135609.74+434220.8,DZ,8064,301,1.16,0.12,8.1,0.25,10
SDSS J135637.78+404703.4,DZ,7100,70,1.59,0.04,7.5,0.06,6
SDSS J135702.22+572709.1,DZ,9540,270,0.75,0.06,9.3,0.25,10
SDSS J135713.37+125230.9,DZ,6476,510,2.01,0.45,6.6,0.07,9
SDSS J135933.24-021715.20,DBZ,16973,60,0.14,0,10.2,0.34,8
SDSS J135953.17+381057.6,DZ,6350,25,2.13,0.02,6.2,0.05,9
SDSS J140048.98+450758.7,DZ,7181,45,1.55,0.03,7,0.06,10
SDSS J140101.13+300943.3,DZ,10815,212,0.53,0.03,9.5,0.19,10
SDSS J140207.62+251827.4,DZ,8586,72,1.05,0.03,8.2,0.1,9
SDSS J140210.98+474245.3,DZ,6929,81,1.69,0.06,7.7,0.1,10
SDSS J140316.91-002450.0,DZ,4660,110,6.81,0.46,5.1,0.08,6
SDSS J140336.35+195455.20,DBZ,13578,129,0.29,0.01,8.7,0.32,8
SDSS J140445.10-023237.2,DZ,7620,150,1.34,0.08,7.4,0.12,6
SDSS J140615.98-003714.8,DZ,8433,133,1.03,0.05,8.9,0.12,9
SDSS J140653.67+181444.8,DZ,7434,28,1.42,0.02,7.2,0.05,9
SDSS J140730.28+321812.9,DZ,6106,26,2.39,0.03,7,0.05,9
SDSS J140838.48+175058.5,DZ,6755,100,1.8,0.08,7.1,0.1,9
SDSS J140935.97+125415.3,DZ,6491,169,2,0.15,7.2,0.2,9
SDSS J141037.54+144544.78,DBZ,13860,109,0.27,0.01,8.8,0.32,8
SDSS J141215.36+401138.2,DZ,7806,209,1.26,0.1,8.4,0.21,9
SDSS J141248.87+134324.1,DZ,10133,54,0.64,0.01,8.4,0.11,9
SDSS J141333.27+182030.1,DZ,12242,537,0.38,0.05,9.6,0.41,9
SDSS J141334.88+165941.1,DZ,10182,305,0.63,0.05,9.4,0.31,9
SDSS J141615.25+023050.6,DZ,8047,269,1.17,0.11,7.8,0.21,9
SDSS J141706.52+293105.2,DZ,7058,133,1.62,0.09,7.7,0.14,10
SDSS J141936.11+440019.9,DZ,10109,164,0.64,0.03,8.6,0.22,9
SDSS J142055.12+440507.0,DZ,6715,156,1.83,0.12,6.9,0.2,9
SDSS J142055.87+475917.5,DZ,10122,55,0.64,0.01,6.6,0.11,10
SDSS J142456.64+565720.8,DZ,9296,134,0.8,0.03,8.6,0.15,10
SDSS J142616.94+520501.1,DZ,8584,233,0.99,0.08,7.7,0.22,10
SDSS J142752.29+362415.2,DZ,5845,540,2.83,0.75,7.4,0.07,9
SDSS J142820.31+421051.5,DZ,8410,206,1.04,0.07,7.9,0.21,9
SDSS J142931.17+583927.9,DZ,9220,310,0.82,0.08,8.4,0.17,6
SDSS J143022.06+324521.7,DZ,7645,337,1.33,0.17,7.8,0.3,9
SDSS J143247.94+354202.0,DZ,7062,96,1.61,0.06,7.2,0.1,9
SDSS J143350.80+071452.22,DBZ,11566,50,0.45,0.01,7.6,0.13,8
SDSS J143351.85+613931.7,DZ,7232,199,1.52,0.12,7.7,0.19,10
SDSS J143637.94+215231.3,DZ,6904,155,1.71,0.11,7.1,0.2,9
SDSS J143712.63+413028.0,DZ,7769,57,1.28,0.03,7.3,0.08,9
SDSS J143810.86+104639.6,DZ,8197,319,1.28,0.14,7.8,0.3,9
SDSS J144022.52-023222.2,DZ,6860,80,1.85,0.06,6,0.22,6
SDSS J144026.02+122720.9,DZ,8030,354,1.28,0.16,7.8,0.3,9
SDSS J144129.56+471452.6,DZ,7528,104,1.38,0.05,7.1,0.1,10
SDSS J144147.78+521531.4,DZ,9059,252,0.86,0.07,8.8,0.23,10
SDSS J144147.78+521531.4,DZ,7957,134,1.2,0.06,8.3,0.13,10
SDSS J144326.39+205422.1,DZ,7159,161,1.56,0.1,6.6,0.2,9
SDSS J144416.52+205946.7,DZ,7896,379,1.23,0.17,8.2,0.3,9
SDSS J144416.62+474104.3,DZ,6586,125,1.92,0.1,7.3,0.16,10
SDSS J144449.31+115124.7,DZ,6913,155,1.7,0.11,6.7,0.2,9
SDSS J144453.67+574147.2,DZ,9120,400,0.84,0.11,9.3,0.37,6
SDSS J144516.24-020849.6,DZ,6530,80,1.97,0.07,5.7,0.17,6
SDSS J144518.03+585032.20,DBZ,14242,51,0.25,0,8.7,0.25,8
SDSS J144604.69+011209.7,DZ,9822,301,0.69,0.06,8.6,0.31,9
SDSS J144612.30+011139.1,DZ,6568,105,1.94,0.09,6.2,0.2,9
SDSS J144722.94+134038.3,DZ,6084,106,2.42,0.12,6.3,0.2,9
SDSS J144820.62+294629.5,DZ,8037,188,1.17,0.08,7.8,0.21,9
SDSS J144830.61+295817.2,DZ,7934,34,1.21,0.01,7.7,0.06,9
SDSS J145216.86+454448.6,DZ,9069,196,0.85,0.05,8.2,0.2,10
SDSS J145304.75+300311.5,DZ,7739,211,1.29,0.1,7.7,0.2,9
SDSS J145309.32+324145.1,DZ,6172,20,2.32,0.02,5.9,0.04,9
SDSS J145351.49+245244.0,DZ,8121,273,1.14,0.11,8.6,0.06,9
SDSS J145558.75+201057.6,DZ,7852,153,1.24,0.07,7.9,0.11,9
SDSS J145558.75+201057.6,DZ,9077,215,0.85,0.06,7.1,0.22,9
SDSS J150119.76+560914.5,DZ,8602,31,0.98,0.01,8.4,0.07,10
SDSS J150119.76+560914.5,DZ,9099,104,0.85,0.03,7.7,0.11,10
SDSS J150302.85+441423.2,DZ,10105,33,0.64,0.01,10,0.1,9
SDSS J150351.94+464243.6,DZ,6173,117,2.31,0.13,7.1,0.2,9
SDSS J150451.71+462135.5,DZ,13731,100,0.28,0.01,10,0.12,9
SDSS J150626.25+415245.7,DZ,9776,24,0.7,0,6.6,0.09,9
SDSS J150655.04+170854.7,DZ,7057,156,1.62,0.1,6.3,0.2,9
SDSS J150657.27-004610.59,DBZ,13767,63,0.28,0,8.3,0.31,8
SDSS J150710.20+263312.5,DZ,10302,100,0.61,0.02,6.6,1,9
SDSS J150822.60+062242.1,DZ,8258,51,1.09,0.02,6.9,0.07,9
SDSS J150926.04+183825.4,DZ,7680,103,1.31,0.05,7.8,0.1,9
SDSS J151054.84+381450.0,DZ,9130,240,0.84,0.06,8.2,0.15,6
SDSS J151133.87+265437.9,DZ,6566,31,1.94,0.03,6.2,0.05,9
SDSS J151133.87+265437.9,DZ,6566,31,1.94,0.03,6.2,0.05,9
SDSS J151221.62+530426.3,DZ,7571,160,1.36,0.08,7.7,0.17,10
SDSS J151221.62+530426.3,DZ,7664,170,1.32,0.08,7.4,0.17,10
SDSS J151441.87+501209.7,DZ,9930,510,0.67,0.1,7.6,0.37,6
SDSS J151514.54+453211.1,DZ,7508,96,1.39,0.05,7.7,0.1,9
SDSS J151522.04+134836.5,DZ,7394,63,1.44,0.04,6.7,0.07,9
SDSS J151642.97-004042.70,DBZ,14961,28,0.21,0,9.5,0.2,8
SDSS J151859.72+002839.5,DZ,7167,100,1.56,0.06,6.3,0.11,9
SDSS J152033.66+271839.7,DZ,8772,211,0.7,0.05,8.3,0.21,9
SDSS J152123.36+382519.25,DBZ,12408,78,0.37,0.01,7.4,0.26,8
SDSS J152345.85+560135.0,DZ,9246,378,0.81,0.09,8.3,0.35,10
SDSS J152418.19+405252.1,DZ,6328,149,2.15,0.14,6.7,0.2,9
SDSS J152521.94+425805.8,DZ,10296,79,0.61,0.01,7.8,0.11,9
SDSS J152554.24+162547.0,DZ,6738,44,1.81,0.03,6.4,0.07,9
SDSS J152615.36+130846.8,DZ,7899,241,1.22,0.11,7.7,0.21,9
SDSS J152819.04+075346.2,DZ,11004,100,0.51,0.01,10,0.1,9
SDSS J153100.63+250546.2,DZ,7928,383,1.21,0.17,7.8,0.3,9
SDSS J153129.26+424015.7,DZ,7130,80,1.58,0.05,6.2,0.05,6
SDSS J153226.52+100629.4,DZ,5890,117,2.73,0.16,6.1,0.2,9
SDSS J153233.08+161140.5,DZ,9412,324,0.77,0.08,9,0.31,9
SDSS J153240.34+274818.3,DZ,7918,290,1.22,0.13,7.9,0.3,9
SDSS J153333.95+530107.8,DZ,11573,71,0.45,0.01,7.8,0.11,10
SDSS J153333.95+530107.8,DZ,7611,119,1.34,0.06,8.2,0.12,10
SDSS J153930.32+524819.3,DZ,8060,198,1.16,0.08,7.3,0.16,10
SDSS J153946.30+193055.4,DZ,7727,118,1.29,0.06,7.7,0.11,9
SDSS J154025.18+514921.6,DZ,8070,250,1.16,0.1,7.4,0.18,6
SDSS J154057.43+210944.6,DZ,6685,49,1.85,0.04,6.6,0.07,9
SDSS J154152.58+071549.2,DZ,7992,201,1.19,0.09,7.6,0.21,9
SDSS J154403.30+234516.6,DZ,6379,21,2.1,0.02,6.4,0.04,9
SDSS J154540.22+492145.3,DZ,9130,510,0.84,0.13,8,0.36,6
SDSS J154623.07+392723.6,DZ,8680,220,0.96,0.07,8,0.12,6
SDSS J154630.17+175034.5,DZ,8067,299,1.16,0.12,8,0.21,9
SDSS J154807.93+022257.1,DZ,7936,32,1.21,0.01,6.4,0.06,9
SDSS J154907.11+442257.9,DZ,7216,75,1.53,0.05,7,0.08,9
SDSS J154918.87+043651.0,DZ,6525,500,1.97,0.43,6.5,0.06,9
SDSS J154941.55+202023.8,DZ,6935,89,1.97,0.07,7.8,0.11,9
SDSS J155030.78+201309.6,DZ,6808,225,1.77,0.17,7.7,0.3,9
SDSS J155033.47+521438.4,DZ,7577,121,1.36,0.06,7.6,0.13,10
SDSS J155106.77+152955.3,DZ,9352,314,0.79,0.08,8.4,0.31,9
SDSS J155113.05+254752.1,DZ,7087,222,1.6,0.14,7.4,0.2,9
SDSS J155409.03+172124.10,DBZ,15930,37,0.18,0,10.4,0.23,8
SDSS J160000.12+412033.4,DZ,8642,341,0.97,0.11,8.1,0.31,9
SDSS J160020.65+183325.6,DZ,12993,100,0.33,0.01,10,0.12,9
SDSS J160032.88+381904.5,DZ,7698,159,1.31,0.08,8.5,0.11,9
SDSS J160143.58+182437.9,DZ,8009,590,1.18,0.25,7.9,0.5,9
SDSS J160221.46+192351.6,DZ,6928,175,1.69,0.12,6.7,0.2,9
SDSS J160359.58+414047.8,DZ,8471,380,1.02,0.13,8.2,0.31,9
SDSS J160612.76+190801.3,DZ,11259,301,0.5,0.04,8.8,0.22,9
SDSS J160646.32+471207.7,DZ,11582,242,0.45,0.03,7.6,0.22,10
SDSS J160702.05+395058.6,DZ,8440,240,1.03,0.08,8.4,0.21,9
SDSS J160859.59+383146.3,DZ,9714,134,0.71,0.03,7.7,0.13,9
SDSS J161038.93+371403.23,DBZ,11698,137,0.44,0.01,8.6,0.2,8
SDSS J161216.54+184512.3,DZ,9553,292,0.75,0.07,8.5,0.31,9
SDSS J161216.54+184512.3,DZ,9553,292,0.75,0.07,8.5,0.31,9
SDSS J161801.33+445220.7,DZ,9560,290,0.74,0.06,9,0.14,6
SDSS J161922.43+474553.7,DZ,8341,279,1.06,0.1,8.1,0.25,10
SDSS J162247.25+473146.8,DZ,8628,158,0.97,0.05,9,0.15,10
SDSS J162646.92+313627.94,DBZ,13665,143,0.28,0.01,10.4,0.25,8
SDSS J163310.02+184011.7,DZ,10776,37,0.54,0.01,8.2,0.1,9
SDSS J163827.68+383726.5,DZ,8527,140,1,0.05,8.7,0.12,9
SDSS J164026.65+315453.9,DZ,6840,100,1.75,0.07,6.6,0.09,6
SDSS J164208.47+321136.6,DZ,7364,122,1.46,0.07,7.3,0.11,9
SDSS J164211.83+374954.9,DZ,6760,189,1.8,0.14,7.1,0.2,9
SDSS J164224.39+452911.8,DZ,10623,305,0.56,0.05,9.1,0.22,9
SDSS J164336.31+142250.2,DZ,7351,1000,1.46,0.57,6.3,1,9
SDSS J164427.54+385357.7,DZ,6892,117,1.71,0.08,7.3,0.11,9
SDSS J164432.15+403926.21,DBZ,16655,51,0.15,0,10.3,0.34,8
SDSS J164723.80+415644.5,DZ,7716,204,1.3,0.1,7.8,0.2,9
SDSS J164842.83+524131.5,DZ,13252,1000,0.31,0.07,10,0.15,10
SDSS J164912.04+415241.8,DZ,7969,307,1.2,0.13,7.8,0.3,9
SDSS J165020.80+405550.2,DZ,8095,423,1.15,0.17,7.8,0.3,9
SDSS J165518.49+213428.2,DZ,7250,96,1.51,0.06,7.1,0.11,9
SDSS J165741.59+373824.2,DZ,7650,160,1.33,0.08,7.1,0.12,6
SDSS J165751.23+475911.6,DZ,8115,200,1.14,0.08,8.3,0.19,10
SDSS J170029.59+204704.3,DZ,7945,310,1.21,0.13,8.5,0.3,9
SDSS J170715.38+425043.1,DZ,7363,87,1.46,0.05,7.1,0.1,9
SDSS J171139.82+220152.9,DZ,9160,350,0.83,0.09,8,0.15,6
SDSS J171403.75+365810.56,DBZ,12016,98,0.41,0.01,8.4,0.17,8
SDSS J171432.25+232423.0,DZ,6699,580,1.84,0.46,7.5,0.07,9
SDSS J171442.16+432447.4,DZ,6240,21,2.24,0.02,5.9,0.04,9
SDSS J171513.64+280403.8,DZ,8240,150,1.1,0.06,6.1,0.12,6
SDSS J172856.21+325045.60,DBZ,13709,68,0.28,0,8.8,0.19,8
SDSS J183131.64+420220.30,DBZ,13057,43,0.32,0,7.6,0.27,8
SDSS J200757.10-120832.00,DBZ,14202,35,0.25,0,8.5,0.26,8
SDSS J205059.11-011021.9,DZ,9560,290,0.74,0.06,9.3,0.17,6
SDSS J210303.47-010842.5,DZ,8140,170,1.13,0.07,8,0.17,6
SDSS J210511.38+082853.7,DZ,5667,100,3.35,0.17,5.9,0.03,9
SDSS J210632.52+064233.5,DZ,6117,22,2.38,0.02,6.2,0.05,9
SDSS J210733.93+005557.7,DZ,7510,100,1.39,0.05,6.6,0.11,6
SDSS J211412.77-005125.5,DZ,7764,64,1.28,0.03,7.9,0.07,9
SDSS J212424.69-011452.5,DZ,7690,110,1.31,0.05,7.7,0.04,6
SDSS J212757.26+031939.6,DZ,8386,72,1.05,0.03,8.4,0.09,9
SDSS J213024.38-024302.2,DZ,8694,302,0.95,0.09,8.2,0.21,9
SDSS J213254.64-020309.0,DZ,7457,322,1.41,0.17,7.5,0.3,9
SDSS J213954.44+035403.7,DZ,7913,215,1.22,0.09,7.7,0.21,9
SDSS J214058.23-004529.4,DZ,7514,222,1.39,0.12,7.2,0.06,9
SDSS J214105.26+022543.7,DZ,7867,375,1.24,0.17,7.8,0.3,9
SDSS J214323.03-001934.6,DZ,7554,167,1.37,0.09,7.9,0.2,9
SDSS J215144.77-011247.4,DZ,7739,172,1.29,0.08,8.4,0.2,9
SDSS J220042.21+202227.3,DZ,7519,263,1.39,0.14,7.3,0.06,9
SDSS J220123.19+021936.7,DZ,5551,20,3.77,0.04,6.2,0.04,9
SDSS J220242.32+001336.1,DZ,9167,312,0.83,0.08,8.8,0.31,9
SDSS J220251.46+032039.3,DZ,8399,282,1.04,0.1,8.4,0.21,9
SDSS J220651.57+100744.2,DZ,6773,500,1.79,0.38,7,0.06,9
SDSS J220750.08+231955.6,DZ,8198,535,1.11,0.21,7.9,0.5,9
SDSS J220934.85+122336.60,DBZ,17103,72,0.14,0,10.7,0.24,8
SDSS J221132.37+214526.8,DZ,7259,60,1.51,0.04,6.4,0.07,9
SDSS J221353.85+010334.1,DZ,7471,150,1.41,0.08,8.1,0.11,9
SDSS J222057.35+014001.0,DZ,9011,331,0.87,0.09,8.8,0.31,9
SDSS J223010.83+305240.9,DZ,7923,83,1.21,0.04,6.6,0.09,10
SDSS J223222.32+010920.7,DZ,6900,140,1.71,0.1,6,0.14,6
SDSS J223601.38+041324.7,DZ,7604,143,1.35,0.07,7.1,0.11,9
SDSS J223601.38+041324.7,DZ,9513,224,0.75,0.05,7.8,0.22,9
SDSS J223601.38+041324.7,DZ,9513,224,0.75,0.05,7.8,0.22,9
SDSS J223601.38+041324.7,DZ,9513,224,0.75,0.05,7.8,0.22,9
SDSS J223601.38+041324.7,DZ,7110,28,1.59,0.02,6.4,0.05,9
SDSS J223841.05+010150.3,DZ,7140,140,1.57,0.09,6.2,0.25,6
SDSS J223956.24+293225.7,DZ,6284,129,2.19,0.13,7.1,0.17,10
SDSS J224346.29+321027.1,DZ,12133,72,0.39,0.01,7.9,0.12,10
SDSS J224524.71+274827.8,DZ,8694,104,0.95,0.03,7.7,0.11,10
SDSS J224847.11-015301.8,DZ,9513,224,0.75,0.05,7.8,0.22,9
SDSS J225833.44-000614.8,DZ,12184,270,0.39,0.02,10,0.11,9
SDSS J225935.37+174825.6,DZ,7780,124,1.27,0.06,6.5,0.13,10
SDSS J225950.66+125119.3,DZ,7163,49,1.56,0.03,6.9,0.06,10
SDSS J230102.61+192451.7,DZ,7370,64,1.45,0.04,7.4,0.08,10
SDSS J230227.96+162602.6,DZ,7434,184,1.42,0.1,8.2,0.18,10
SDSS J230620.01+211118.50,DBZ,15052,88,0.21,0,9.7,0.59,8
SDSS J230953.03+060820.02,DBZ,14212,40,0.25,0,10.6,0.17,8
SDSS J231106.56+104251.7,DZ,7900,87,1.22,0.04,7.9,0.1,10
SDSS J231129.04+151022.1,DZ,7576,114,1.36,0.06,7.3,0.11,10
SDSS J231141.59-004100.60,DBZ,13656,137,0.28,0.01,9.7,0.31,8
SDSS J231143.15+334334.2,DZ,6748,93,1.81,0.07,6.6,0.13,10
SDSS J231601.89+004131.2,DZ,7590,199,1.35,0.1,8.2,0.2,9
SDSS J231820.78+291617.3,DZ,7551,143,1.37,0.07,7.5,0.14,10
SDSS J231847.23-032013.0,DZ,11838,262,0.42,0.03,9.5,0.22,9
SDSS J232112.68+080715.3,DZ,10009,96,0.66,0.02,9,0.12,10
SDSS J232423.50+113542.6,DZ,7106,73,1.59,0.05,6.7,0.08,10
SDSS J232828.78+071119.4,DZ,9821,320,0.69,0.06,8.6,0.29,10
SDSS J233011.79+101541.4,DZ,8310,117,1.07,0.04,8.3,0.13,10
SDSS J233056.20+262048.4,DZ,9796,174,0.7,0.04,7.7,0.18,10
SDSS J233610.58+202126.1,DZ,7141,90,1.57,0.06,7.5,0.11,10
SDSS J233625.13+165751.4,DZ,7391,187,1.44,0.1,8.2,0.19,10
SDSS J233719.10+260708.6,DZ,10759,361,0.55,0.05,9.2,0.36,10
SDSS J234000.97+162127.0,DZ,9139,78,0.84,0.02,8.1,0.11,10
SDSS J234131.41+005957.9,DZ,7289,127,1.49,0.07,7.5,0.11,9
SDSS J234141.51+244854.3,DZ,11029,144,0.51,0.02,6.7,0.21,10
SDSS J234245.90+000632.4,DZ,8570,410,0.99,0.14,7.8,0.16,6
SDSS J234315.21+315556.7,DZ,6773,98,1.79,0.07,6.9,0.13,10
SDSS J234457.13+134342.1,DZ,9005,156,1.48,0.07,9.2,0.16,10
SDSS J234530.32+285739.8,DZ,6346,87,2.13,0.08,6.9,0.11,10
SDSS J234530.32+285739.8,DZ,7286,129,2.13,0.11,6.9,0.13,10
SDSS J234644.52+281601.0,DZ,7286,129,1.81,0.09,7,0.13,10
SDSS J234909.76+032535.2,DZ,8454,395,1.03,0.14,8.1,0.4,9
SDSS J235125.70+063305.3,DZ,8164,26,1.12,0.01,7.2,0.06,10
SDSS J235139.39+361203.10,DBZ,13363,146,0.3,0.01,9.2,0.32,8
SDSS J235230.72+234435.1,DZ,6511,100,1.98,0.09,5.9,0.1,10
SDSS J235254.92-014651.9,DZ,10034,191,0.66,0.04,8.8,0.22,9
SDSS J235313.49+041525.4,DZ,7888,176,1.23,0.08,7.7,0.21,9
SDSS J235516.61+143136.1,DZ,6940,110,1.68,0.08,5.7,0.25,6
SDSS J235625.20-032020.5,DZ,12312,100,0.38,0.01,10,0.12,9
SDSS J235737.37-032408.7,DZ,8387,36,1.05,0.01,7.2,0.07,9
SDSS J235810.49+044517.8,DZ,8134,283,1.13,0.11,8.1,0.21,9
SDSS J235926.15+034758.5,DZ,7537,62,1.38,0.03,7.4,0.07,9
SDSS J235937.33+024357.0,DZ,11269,275,0.48,0.03,9.6,0.12,9

